How do Cross-View and Cross-Modal Alignment Affect Representations in Contrastive Learning?

Various state-of-the-art self-supervised visual representation learning approaches take advantage of data from multiple sensors by aligning the feature representations across views and/or modalities. In this work, we investigate how aligning representations affects the visual features obtained from cross-view and cross-modal contrastive learning on images and point clouds. On five real-world datasets and on five tasks, we train and evaluate 108 models based on four pretraining variations. We find that cross-modal representation alignment discards complementary visual information, such as color and texture, and instead emphasizes redundant depth cues. The depth cues obtained from pretraining improve downstream depth prediction performance. Also overall, cross-modal alignment leads to more robust encoders than pre-training by cross-view alignment, especially on depth prediction, instance segmentation, and object detection.

==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/1007_loss.txt <==
0.1439564824104309


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/1507_loss.txt <==
0.34505975246429443


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/2007_loss.txt <==
0.1297452598810196


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/2507_loss.txt <==
0.12312192469835281


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/3007_loss.txt <==
0.839628279209137


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/3507_loss.txt <==
0.6406666040420532


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/4007_loss.txt <==
0.14239424467086792


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/4507_loss.txt <==
0.16562509536743164


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/5007_loss.txt <==
0.0821797102689743


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/507_loss.txt <==
0.1357264518737793


==> media/images/pri3d_ru50_DEPTH_GEOonlyno_lnllbn/7_loss.txt <==
0.09053528308868408


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/1007_loss.txt <==
0.12626858055591583


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/1507_loss.txt <==
0.41341373324394226


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/2007_loss.txt <==
0.11178071051836014


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/2507_loss.txt <==
0.19073529541492462


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/3007_loss.txt <==
0.6329372525215149


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/3507_loss.txt <==
0.7487249970436096


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/4007_loss.txt <==
0.1524983048439026


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/4507_loss.txt <==
0.19243495166301727


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/5007_loss.txt <==
0.09684990346431732


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/507_loss.txt <==
0.1755208969116211


==> media/images/pri3d_ru50_DEPTH_VIEW-d_lastnllayers_bn/7_loss.txt <==
0.2348705232143402


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/1007_loss.txt <==
0.16130344569683075


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/1507_loss.txt <==
0.5034136772155762


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/2007_loss.txt <==
0.176713228225708


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/2507_loss.txt <==
0.15605083107948303


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/3007_loss.txt <==
1.0605052709579468


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/3507_loss.txt <==
0.8511086106300354


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/4007_loss.txt <==
0.37436017394065857


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/4507_loss.txt <==
0.19563128054141998


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/5007_loss.txt <==
0.1568138748407364


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/507_loss.txt <==
0.3202233612537384


==> media/images/pri3d_ru50_DEPTH_VIEWonly-d_lastnllayers_bn/7_loss.txt <==
0.3221968710422516


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/1007_loss.txt <==
0.7603814601898193


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/1507_loss.txt <==
1.2528411149978638


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/2007_loss.txt <==
0.4691397547721863


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/2507_loss.txt <==
0.8112158179283142


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/3007_loss.txt <==
0.6006525754928589


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/3507_loss.txt <==
0.7737202048301697


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/4007_loss.txt <==
1.5439841747283936


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/4507_loss.txt <==
1.2084084749221802


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/5007_loss.txt <==
0.8627297282218933


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/507_loss.txt <==
1.433410406112671


==> media/images/pri3d_ru50_RECONST_GEOonlyno_lnllbn/7_loss.txt <==
0.49638792872428894

